Data-Efficient Graph Grammar Learning for Molecular Generation

The problem of molecular generation has received significant attention recently. Existing methods are typically based on deep neural networks and require training on large datasets with tens of thousands of samples. In practice, however, the size of class-specific chemical datasets is usually limited (e.g., dozens of samples) due to labor-intensive experimentation and data collection. This presents a considerable challenge for the deep learning generative models to comprehensively describe the molecular design space. Another major challenge is to generate only physically synthesizable molecules. This is a non-trivial task for neural network-based generative models since the relevant chemical knowledge can only be extracted and generalized from the limited training data. In this work, we propose a data-efficient generative model that can be learned from datasets with orders of magnitude smaller sizes than common benchmarks. At the heart of this method is a learnable graph grammar that generates molecules from a sequence of production rules. Without any human assistance, these production rules are automatically constructed from training data. Furthermore, additional chemical knowledge can be incorporated in the model by further grammar optimization. Our learned graph grammar yields state-of-the-art results on generating high-quality molecules for three monomer datasets that contain only ${\sim}20$ samples each. Our approach also achieves remarkable performance in a challenging polymer generation task with only $117$ training samples and is competitive against existing methods using $81$k data points. Code is available at https://github.com/gmh14/data_efficient_grammar.

==> rebuttal.txt <==
[GENERAL RESPONSE]

We thank all reviewers for the detailed and encouraging reviews! We are grateful that the reviewers recognized the novelty of the topic, the clarity of writing, the fact that our approach addresses serious limitations of existing works, the impressive performance on small datasets, and its potential impact.

We have addressed specific comments and suggestions in the individual responses and also updated the paper accordingly. In summary, we provided additional experimental results justifying our algorithmic components to reviewer 4wRv, and gave more details and backgrounds about the algorithm to reviewers oHTg and Qrrj. In the reply to reviewer LtXp, we elaborate on the scalability aspect, which was mentioned in several reviews.

We hope that we have cleared all your concerns and we will be happy to provide further information if needed.

--------------------------------------

[4wRv]

- **On Model Components**

(Q1) Feature Extractor

To demonstrate the plug-and-play capability of our system, we ran additional experiments with the most simple embeddings from deepchem [1] (through concatenating atom and bond features). We obtain comparable but slightly worse results (see Appendix D, Figure 6).

[1] https://deepchem.readthedocs.io/en/latest/api_reference/featurizers.html 

- **(Q2) Stability of REINFORCE **

Initial experimental results indicated that the algorithm converged to a similar value across different random seeds, although the trajectories varied to some degree. We have added figures to demonstrate these results in Appendix E.

(Q3) Scalability

For general considerations regarding the data size, we stress that, unlike what the wealth of DL-based models suggest, the small data scenario is much more common in practice. See the in-depth discussion under "Model Works Only on Small Datasets" in the reply to reviewer LtXp. Although we did not optimize our implementation, which could be substantially accelerated, we note that for the small data scenario, the current runtimes are quite manageable: for the 117-sample training set, our model takes 1 hour per training epoch and we train it for 20 epochs (the 200 in the appendix was an unfortunate typo).


- **(Q3) Benefits of More Data**

We conducted such experiments on 0.3% of the large dataset and obtained only slight performance gains (see the updated Table 3). This can be explained by the nature of our approach. Unlike regular deep learning, every grammar (i.e., even the ones constructed based on very small datasets) fully captures the training data. As a consequence, larger datasets and the resulting grammars are expected to improve only distribution statistics and diversity but not the generally achieved quality.

We can indeed derive an estimate about the obtained gain when training on the entire large polymer dataset, based on the considerations in Jin et al. (2020). The latter work mined a rather comprehensive vocabulary of 436 substructures, which is covered by only (randomly selected) 436 molecules. The 0.15% dataset we consider contains 117 and the above-mentioned 0.30% dataset contains 239 such molecules. Consequently, we expect the distribution statistics to increase slightly when considering all 436 molecules that cover these motifs, but we do not expect major gains if going beyond (that is, including the remaining ~80k training samples for training). 


-------------------------------------------------


[oHTg]

- **Formatting**

We fixed the notation, but after some thoughts, we did not move Appendix A and Table 3 into the main paper. For one reason, this requires substantial space that goes over page limit. More importantly, our approach targets scenarios with small datasets (see also the item "Model Works Only on Small Datasets" in the reply to reviewer LtXp); thus, we only conducted these experiments for comparison. We could shorten the related work but would need to cut additional parts. We wanted to provide this intuition first, however, we are open to suggestions how to fit the contents to page limit.


- **(Q1) Hyperparameters**

Our algorithm actually has no such hyperparameters as you mention (the learned grammar is "... completely determined by the sampled order of hyperedges"). We have clarified this in the updated paper. In fact, the algorithm chooses the set of production rules that performs best, without any constraint on the number or the length of the rules.

- **(Q1) Pruning**

We do not do any pruning but keep all (unique) production rules that are learned. In this way, the constructed grammar contains all structural information of the input samples.

- **(Q2) Details about Molecule Generation using the Learned Grammar**

Initially, we tried uniform random sampling of the rules. However, the possibility of generating arbitrarily large molecules (i.e., by choosing production rules with a non-terminal symbol on the right-hand side more likely) sometimes resulted in a never-ending generation process, a problem in practice.

For that reason, we condition the generation strategy based on (non)terminal symbols in the rules: during generation, we exponentially increase the probability of the production rules without non-terminals symbol on the right-hand side, based on the iteration number. Formally, the probability to select a certain production rule $r$ at iteration $t$ is $p(r) = Z^{-1}exp(\alpha t x_r)$, where $x_r$ is a binary value indicating whether rule $r$ contains only terminal symbols on the right-hand side, and $Z$ is a normalization factor. We used $\alpha=0.5$ in our experiments, since it turned out to reduce the generation time sufficiently while maintaining satisfactory diversity. This part was missing in the submission and we have added it.

Since we focus on designing a model that can comprehensively represent the molecular design space in this paper, we use this simple generation procedure. It could be replaced by a more advanced one using (reinforcement) learning to select molecules from the design space (e.g., molecules with specific properties). Ideally, as the reviewer suggests, these two components can be jointly learned. This is our immediate future work.

- **(Q3) Clarification about Algorithm**

It is true that finding an optimal grammar amounts to a discrete optimization problem, where the space of grammar rules is combinatorial. MC sampling coupled with REINFORCE algorithm falls in the category of stochastic methods to solve discrete optimization, and it is known to find a global optimum efficiently [2]. In our algorithm, REINFORCE is only used for gradient computation, since the grammar construction process is non-differentiable. In other words, we do not formulate the construction as a Markov decision process and do not use RL. 

[2] Yan, Di, and H. Mukai. "Stochastic discrete optimization." SIAM Journal on control and optimization 30.3 (1992): 594-612.

- **(Q4) Choice of Optimization Objectives**

Generally, our method can support any combination and any number of optimization objectives. In our experiments, we chose diversity and RS for two reasons.
(I) On the one hand, we consider them to be two of the most important metrics in practice: diversity reflects the comprehensiveness of the generative model, while RS represents the quality of generated molecules. Observe that they nicely complement each other (as can be seen in Fig. 4) and, with both being the objectives, the grammar learning automatically takes this trade-off into account. Lastly, the experimental results illustrate that optimizing only for diversity and RS yields reasonable performance on other metrics as well.
(II) On the other hand, we want to emphasize the fact that our approach is very different from existing works, which perform distribution fitting based on distribution statistics, such as logP and SA. We are able to consider qualitative metrics which are critical for practical chemical engineering (in our case, judging whether a generative model can indeed discover molecular structures that are both novel and synthesizable).  



-------------------------------------------------

[Qrrj]

- **(Q1) Computational Cost**

Although we did not optimize our implementation, which could be substantially accelerated, we note that for the small data scenario, the current runtimes are quite manageable: for the 117-sample training set, our model takes 1 hour per training epoch and we train it for 20 epochs (the 200 in the appendix was an unfortunate typo).

Since there are no existing solutions for the scenario (small training data) we address, we can only compare to the models addressing the large data scenario, which obviously requires considerable training efforts. Amongst those approaches, our approach is closest to the vocabulary (Jin et al., 2018 & 2020) and grammar-based models (Dai et al., 2018; Kajino, 2019; Nigam et al., 2021). The vocabulary-based models extract the substructure vocabulary in a preprocessing step. At runtime, Jin et al. (2018) apply enumeration to assemble substructures, whose time complexity is exponential to the substructure size and heavily relies on assumptions of the nature of the substructures. HierVAE (Jin et al., 2020) also took several days to (pre)train on the large dataset. Dai et al. (2018) and Nigam et al. (2021) apply a manually constructed grammar, which is not at all comparable to our grammar that captures the specifics of the dataset at hand. Theoretically, the grammar construction of MHG (Kajino, 2019) is not polynomial anymore since it also applies a graph isomorphism test. Yet, in practice it runs rather fast since the system simply decomposes everything to the finest level; as a result, the grammar does however not capture the critical substructures. Overall, we note that this comparison is lacking since the existing works are of very different nature (see also the reply to reviewer LtXp).


- **(Q4) Clarification about Algorithm**

Please see "Details about Molecule Generation using the Learned Grammar" and "Pruning" in the reply to reviewer oHTg, where we detail that the constructed grammar is completely determined by the optimization process (described in Sec. 4.2). We only remove duplicate rules. Since every rule captures a specific structural aspect of the training data, we expect any automated post-processing beyond the optimization process to be potentially dangerous. In practice, one could resort to domain experts (e.g., chemists), who are at a better position to judge whether rules are redundant.



- **(Q5) Number of Rules Produced for Evaluation Data**

For Isocyanates, the final, optimized grammar has 34 production rules. There are 78 rules for Acylates and 32 rules for Chain Extenders. For the large polymer dataset, there are in total 341 production rules. The number of production rules is positively correlated with the size of the training set. Despite the fact that a small number of production rules can generate a large number of samples, the constructed grammar becomes more complicated to cover the underlying diversity of the training samples when the training set is larger, resulting in more production rules.


- **Minor Issues / Clarifications** 

(Q2) Statement about Performance on More Training Data

Originally, we had additional results about how the model performed with increasing amounts of data, but we removed them because they are not too different from the 0.15% dataset we reported in the paper. However, based on the discussion with reviewer 4wRv, we have added them back to the paper.

(Q3) Why are some results in the tables underlined? You should explain it in the captions.

The underlines highlight second-best results. They are now applied consistently throughout the paper and explained in the captions.


-------------------------------------------------
[LtXp]

- **Model Works "Only" on Small Datasets** 

Our goal was to design a molecule generation model for the "few data" scenario, for which there are no solutions yet. It is indeed true that our approach solves this challenge with added complexity - amongst others, by applying symbolic knowledge representation which, besides having several benefits, is known to be more involved. For practical scenarios where the data is too large for our model (~1k samples), we recommend to use other deep learning-based methods. 

Nevertheless, there are several important points on optimization to be considered in practical applications. First, the convergence of learning can be accelerated by switching the naive MC sampling to a more advanced method (e.g., importance sampling [3]). Further, the implementation can be improved. System-level code optimization has been out of our focus so far but we expect considerable acceleration can be achieved by adding parallelization.

Lastly, we want to stress that, unlike what the wealth of DL-based models suggest, the small data scenario is much more common in practice [4]:

> even though such big datasets (and access to them) are becoming common place, they do not represent the datasets most materials researchers work with on a day-to-day basis. Within general experimental material research projects, researchers generally produce no more than a hand full of data points (c.q. samples) when optimizing a production method, synthesizing a new material or tuning an existing one for a specific application.

[3] Feller, William. An introduction to probability theory and its applications, vol 2. John Wiley & Sons, 2008.
[4] Vanpoucke et al. Small data materials design with machine learning: When the average model knows best  featured, Journal of Applied Physics 128, 054901 (2020).


- **Related Work on Task-based Learning** 

Thank you for pointing out this connection. We added some such works in the updated paper.


 
---------------------------------------------------
